AGN candidates in the VVV near-IR galaxy catalogue

The goal of this work is to search for Active Galactic Nuclei (AGN) in the Galactic disc at very low latitudes with |b| $<$ 2$^\circ$. For this, we studied the five sources from the VVV near-infrared galaxy catalogue that have also WISE counterparts and present variability in the VIrac VAriable Classification Ensemble (VIVACE) catalogue. In the near-infrared colour-colour diagrams, these objects have in general redder colours compared to the rest of the sources in the field. In the mid-infrared ones, they are located in the AGN region, however there is a source that presents the highest interstellar extinction and different mid-IR colours to be a young stellar object (YSO). We also studied the source variability using two different statistical methods. The fractional variability amplitude $\sigma_{rms}$ ranges from 12.6 to 33.8, being in concordance with previous results found for type-1 AGNs. The slopes of the light curves are in the range (2.6$-$4.7) $\times 10^{-4}$ mag/day, also in agreement with results reported on quasars variability. The combination of all these results suggest that four galaxies are type-1 AGN candidates whereas the fifth source likely a YSO candidate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
